Flux Continuity and Probability Conservation in Complexified Bohmian Mechanics

Recent years have seen increased interest in complexified Bohmian mechanical trajectory calculations for quantum systems, both as a pedagogical and computational tool. In the latter context, it is essential that trajectories satisfy probability conservation, to ensure they are always guided to where they are most needed. In this paper, probability conservation for complexified Bohmian trajectories is considered. The analysis relies on time-reversal symmetry considerations, leading to a generalized expression for the conjugation of wavefunctions of complexified variables. This in turn enables meaningful discussion of complexified flux continuity, which turns out not to be satisfied in general, though a related property is found to be true. The main conclusion, though, is that even under a weak interpretation, probability is not conserved along complex Bohmian trajectories.

==> abstract.txt <==
Recent years have seen increased interest in complexified Bohmian
mechanical trajectory calculations for quantum systems, both as
a pedagogical and computational tool. In the latter context, it is
essential that trajectories satisfy probability
conservation, to ensure they are always guided to
where they are most needed. In this paper, probability conservation
for complexified Bohmian trajectories is considered.
The analysis relies on time-reversal symmetry
considerations, leading to a generalized expression for the
conjugation of wavefunctions of complexified variables. This in turn
enables meaningful discussion of complexified flux continuity,
which turns out not to be satisfied in general,
though a related property is found to be true. The main
conclusion, though, is that even under a weak interpretation,
probability is not conserved along complex Bohmian
trajectories.


